CUNI Systems for the WMT22 Czech-Ukrainian Translation Task

We present Charles University submissions to the WMT22 General Translation Shared Task on Czech-Ukrainian and Ukrainian-Czech machine translation. We present two constrained submissions based on block back-translation and tagged back-translation and experiment with rule-based romanization of Ukrainian. Our results show that the romanization only has a minor effect on the translation quality. Further, we describe Charles Translator, a system that was developed in March 2022 as a response to the migration from Ukraine to the Czech Republic. Compared to our constrained systems, it did not use the romanization and used some proprietary data sources.

==> reviews.txt <==
============================================================================
                            REVIEWER #1
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                   Appropriateness (1-5): 5
                           Clarity (1-5): 5
           Soundness / Correctness (1-5): 5
             Meaningful Comparison (1-5): 4
                    Recommendation (1-5): 4

Detailed Comments
---------------------------------------------------------------------------
Overall this article is written very clearly. The main focus is on the issue of romanization and whether different types of back-translation are effective for Czech-Ukrainian and Ukrainian-Czech machine translation.
1. Section 2.2. : Dual Cross-Entropy filtering has some negative results for parallel data selection but how about the back-translated data?
2. Section 2.3:  There are no quantitative results showing the specific impact of the inline casing.
3. Section 4: Why does the unconstrained system Charles Translator perform worse than the constrained system?
4. Section 4: The BLEU score in Table 4 does not match the score in Table 3. There is no 21.87 for cs->uk in Table 4.
5. There are some conclusions that are not made completely because of the time problem, it would be better to have reliable and complete conclusions.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                   Appropriateness (1-5): 5
                           Clarity (1-5): 5
           Soundness / Correctness (1-5): 5
             Meaningful Comparison (1-5): 5
                    Recommendation (1-5): 5

Detailed Comments
---------------------------------------------------------------------------
This work presents Charles University's submission to the General Machine Translation shared task. They consists in two constrained submissions based on block back-translation and tagged back-translation and experiment with rule-based romanization of Ukrainian; and their Charles Translator (for the unconstrained category), which was developed as a response to the migration from Ukraine to the Czech Republic.

Minor suggestions:

* Footnote 2 should be split into two different footnotes (one for each link).
* Footnote marks should be before the punctuation.
---------------------------------------------------------------------------
